Length-flexible strategies for efficient SERS performance in gold-nanorod-gapped nanoantennas

Surface-enhanced Raman spectroscopy (SERS) using gold-nanorod-dimer nanoantennas has shown great potential in various applications. This reflects in their large values of the customary figure of merit of SERS: the enhancement factor (EF), which is essentially the fourth power of the electric field integrated at the gap, the location at which target molecules are to be sensed. However, fabrication errors in the nanorod lengths can lead to significant variations in the enhancement factor, resulting in performance limitations whenever low values of EF are encountered. Here, we report both design and procedural strategies to address this issue. First, we show that by reducing the nanorod diameter from 360 nm to 260 nm, the EF minima can be avoided for any nanorod length, mitigating the impact of fabrication errors. In addition, we explore the influence of incident wave polarization and orientation on the EF. Our simulations reveal that by tilting the excitation away from normal incidence, it is possible to substantially enhance EF under conditions that would otherwise exhibit low enhancement. In particular, this includes the case of 360 nm diameter. These findings expand the fabrication tolerance and broaden the range of usability of gold-nanorod-dimer nanoantennas, enabling more robust and reliable SERS performance. Importantly, we also show that these strategies also apply to nanoantennas with covered nanorod ends, which are of particular interest for realizing hybrid devices that combine SERS with electrical transport measurements.

==> read.txt <==
03/25/2025  Argentina 4 - Brazil 1

